AutoEFT: Automated Operator Construction for Effective Field Theories

The program AutoEFT is described. It allows one to generate Effective Field Theories (EFTs) from a given set of fields and symmetries. Allowed fields include scalars, spinors, gauge bosons, and gravitons. The symmetries can be local or global Lie groups based on U(1) and SU(N). The mass dimension of the EFT is limited only by the available computing resources. The operators are stored in a compact, human and machine-readable format. Aside from the program itself, we provide input files for EFTs based on the Standard Model and a number of its extensions. These include additional particles and symmetries, EFTs with minimal flavor violation, and gravitons.

==> models/all-left_qed.yml <==
# AutoEFT model file
name: QED-EFT
description: Effective Field Theory of QED interactions in the all-left chirality convention

symmetries:
  u1_groups:
    QED: {}

fields:
  e: # EL = (e, 0)^T, ELbar = (0, e+)
    representations:
      Lorentz: -1/2
      QED: -1
  eC: # ER = (0, eC+)^T, ERbar = (eC, 0)
    representations:
      Lorentz: -1/2
      QED: 1
  FL:
    representations:
      Lorentz: -1


==> models/bsm/cqs+sm.yml <==
# AutoEFT model file
name: CQS+SMEFT
description: Complex Quadruplet Scalar Standard Model Effective Field Theory

symmetries:
  lorentz_group:
    tex: SO^+(1,3)
  sun_groups:
    SU3:
      N: 3
      tex: SU(3)
      indices: [a,b,c,d,e,f,g,h]
    SU2:
      N: 2
      tex: SU(2)
      indices: [i,j,k,l,m,n,p,q]
  u1_groups:
    U1:
      tex: U(1)

fields:
  GL:
    representations:
      Lorentz: -1
      SU3: [2,1]
    tex: G_{\mathrm{L}}
    tex_hc: G_{\mathrm{R}}
  WL:
    representations:
      Lorentz: -1
      SU2: [2]
    tex: W_{\mathrm{L}}
    tex_hc: W_{\mathrm{R}}
  BL:
    representations:
      Lorentz: -1
    tex: B_{\mathrm{L}}
    tex_hc: B_{\mathrm{R}}
  QL:
    representations:
      Lorentz: -1/2
      SU3: [1]
      SU2: [1]
      U1: 1/6
    generations: 3
    tex: Q_{\mathrm{L}}
  uR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: 2/3
    generations: 3
    tex: u_{\mathrm{R}}
  dR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: -1/3
    generations: 3
    tex: d_{\mathrm{R}}
  LL:
    representations:
      Lorentz: -1/2
      SU2: [1]
      U1: -1/2
    generations: 3
    tex: L_{\mathrm{L}}
  eR:
    representations:
      Lorentz: 1/2
      U1: -1
    generations: 3
    tex: e_{\mathrm{R}}
  H:
    representations:
      SU2: [1]
      U1: 1/2
    tex: H

  # BSM
  The:
    representations:
      SU2: [3]
      U1: 3/2
    tex: \Theta


==> models/bsm/cts+sm.yml <==
# AutoEFT model file
name: CTS+SMEFT
description: Complex Triplet Scalar + Standard Model Effective Field Theory

symmetries:
  lorentz_group:
    tex: SO^+(1,3)
  sun_groups:
    SU3:
      N: 3
      tex: SU(3)
      indices: [a,b,c,d,e,f,g,h]
    SU2:
      N: 2
      tex: SU(2)
      indices: [i,j,k,l,m,n,p,q]
  u1_groups:
    U1:
      tex: U(1)

fields:
  GL:
    representations:
      Lorentz: -1
      SU3: [2,1]
    tex: G_{\mathrm{L}}
    tex_hc: G_{\mathrm{R}}
  WL:
    representations:
      Lorentz: -1
      SU2: [2]
    tex: W_{\mathrm{L}}
    tex_hc: W_{\mathrm{R}}
  BL:
    representations:
      Lorentz: -1
    tex: B_{\mathrm{L}}
    tex_hc: B_{\mathrm{R}}
  QL:
    representations:
      Lorentz: -1/2
      SU3: [1]
      SU2: [1]
      U1: 1/6
    generations: 3
    tex: Q_{\mathrm{L}}
  uR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: 2/3
    generations: 3
    tex: u_{\mathrm{R}}
  dR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: -1/3
    generations: 3
    tex: d_{\mathrm{R}}
  LL:
    representations:
      Lorentz: -1/2
      SU2: [1]
      U1: -1/2
    generations: 3
    tex: L_{\mathrm{L}}
  eR:
    representations:
      Lorentz: 1/2
      U1: -1
    generations: 3
    tex: e_{\mathrm{R}}
  H:
    representations:
      SU2: [1]
      U1: 1/2
    tex: H

  # BSM
  Del:
    representations:
      SU2: [2]
      U1: 1
    tex: \Delta


==> models/bsm/dcs+sm.yml <==
# AutoEFT model file
name: DCS+SMEFT
description: Doubly Charged Scalar + Standard Model Effective Field Theory

symmetries:
  lorentz_group:
    tex: SO^+(1,3)
  sun_groups:
    SU3:
      N: 3
      tex: SU(3)
      indices: [a,b,c,d,e,f,g,h]
    SU2:
      N: 2
      tex: SU(2)
      indices: [i,j,k,l,m,n,p,q]
  u1_groups:
    U1:
      tex: U(1)

fields:
  GL:
    representations:
      Lorentz: -1
      SU3: [2,1]
    tex: G_{\mathrm{L}}
    tex_hc: G_{\mathrm{R}}
  WL:
    representations:
      Lorentz: -1
      SU2: [2]
    tex: W_{\mathrm{L}}
    tex_hc: W_{\mathrm{R}}
  BL:
    representations:
      Lorentz: -1
    tex: B_{\mathrm{L}}
    tex_hc: B_{\mathrm{R}}
  QL:
    representations:
      Lorentz: -1/2
      SU3: [1]
      SU2: [1]
      U1: 1/6
    generations: 3
    tex: Q_{\mathrm{L}}
  uR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: 2/3
    generations: 3
    tex: u_{\mathrm{R}}
  dR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: -1/3
    generations: 3
    tex: d_{\mathrm{R}}
  LL:
    representations:
      Lorentz: -1/2
      SU2: [1]
      U1: -1/2
    generations: 3
    tex: L_{\mathrm{L}}
  eR:
    representations:
      Lorentz: 1/2
      U1: -1
    generations: 3
    tex: e_{\mathrm{R}}
  H:
    representations:
      SU2: [1]
      U1: 1/2
    tex: H

  # BSM
  rho:
    representations:
      U1: 2
    tex: \rho^{++}


==> models/bsm/lqc1+sm.yml <==
# AutoEFT model file
name: LQC1+SMEFT
description: Lepto-Quark chi1 + Standard Model Effective Field Theory

symmetries:
  lorentz_group:
    tex: SO^+(1,3)
  sun_groups:
    SU3:
      N: 3
      tex: SU(3)
      indices: [a,b,c,d,e,f,g,h]
    SU2:
      N: 2
      tex: SU(2)
      indices: [i,j,k,l,m,n,p,q]
  u1_groups:
    U1:
      tex: U(1)

fields:
  GL:
    representations:
      Lorentz: -1
      SU3: [2,1]
    tex: G_{\mathrm{L}}
    tex_hc: G_{\mathrm{R}}
  WL:
    representations:
      Lorentz: -1
      SU2: [2]
    tex: W_{\mathrm{L}}
    tex_hc: W_{\mathrm{R}}
  BL:
    representations:
      Lorentz: -1
    tex: B_{\mathrm{L}}
    tex_hc: B_{\mathrm{R}}
  QL:
    representations:
      Lorentz: -1/2
      SU3: [1]
      SU2: [1]
      U1: 1/6
    generations: 3
    tex: Q_{\mathrm{L}}
  uR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: 2/3
    generations: 3
    tex: u_{\mathrm{R}}
  dR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: -1/3
    generations: 3
    tex: d_{\mathrm{R}}
  LL:
    representations:
      Lorentz: -1/2
      SU2: [1]
      U1: -1/2
    generations: 3
    tex: L_{\mathrm{L}}
  eR:
    representations:
      Lorentz: 1/2
      U1: -1
    generations: 3
    tex: e_{\mathrm{R}}
  H:
    representations:
      SU2: [1]
      U1: 1/2
    tex: H

  # BSM
  chi1:
    representations:
      SU3: [1]
      SU2: [1]
      U1: 1/6
    tex: \chi_1


==> models/bsm/lqc2+sm.yml <==
# AutoEFT model file
name: LQC2+SMEFT
description: Lepto-Quark chi2 + Standard Model Effective Field Theory

symmetries:
  lorentz_group:
    tex: SO^+(1,3)
  sun_groups:
    SU3:
      N: 3
      tex: SU(3)
      indices: [a,b,c,d,e,f,g,h]
    SU2:
      N: 2
      tex: SU(2)
      indices: [i,j,k,l,m,n,p,q]
  u1_groups:
    U1:
      tex: U(1)

fields:
  GL:
    representations:
      Lorentz: -1
      SU3: [2,1]
    tex: G_{\mathrm{L}}
    tex_hc: G_{\mathrm{R}}
  WL:
    representations:
      Lorentz: -1
      SU2: [2]
    tex: W_{\mathrm{L}}
    tex_hc: W_{\mathrm{R}}
  BL:
    representations:
      Lorentz: -1
    tex: B_{\mathrm{L}}
    tex_hc: B_{\mathrm{R}}
  QL:
    representations:
      Lorentz: -1/2
      SU3: [1]
      SU2: [1]
      U1: 1/6
    generations: 3
    tex: Q_{\mathrm{L}}
  uR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: 2/3
    generations: 3
    tex: u_{\mathrm{R}}
  dR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: -1/3
    generations: 3
    tex: d_{\mathrm{R}}
  LL:
    representations:
      Lorentz: -1/2
      SU2: [1]
      U1: -1/2
    generations: 3
    tex: L_{\mathrm{L}}
  eR:
    representations:
      Lorentz: 1/2
      U1: -1
    generations: 3
    tex: e_{\mathrm{R}}
  H:
    representations:
      SU2: [1]
      U1: 1/2
    tex: H

  # BSM
  chi2:
    representations:
      SU3: [1]
      SU2: [1]
      U1: 7/6
    tex: \chi_2


==> models/bsm/lqp1+sm.yml <==
# AutoEFT model file
name: LQP1+SMEFT
description: Lepto-Quark phi1 + Standard Model Effective Field Theory

symmetries:
  lorentz_group:
    tex: SO^+(1,3)
  sun_groups:
    SU3:
      N: 3
      tex: SU(3)
      indices: [a,b,c,d,e,f,g,h]
    SU2:
      N: 2
      tex: SU(2)
      indices: [i,j,k,l,m,n,p,q]
  u1_groups:
    U1:
      tex: U(1)

fields:
  GL:
    representations:
      Lorentz: -1
      SU3: [2,1]
    tex: G_{\mathrm{L}}
    tex_hc: G_{\mathrm{R}}
  WL:
    representations:
      Lorentz: -1
      SU2: [2]
    tex: W_{\mathrm{L}}
    tex_hc: W_{\mathrm{R}}
  BL:
    representations:
      Lorentz: -1
    tex: B_{\mathrm{L}}
    tex_hc: B_{\mathrm{R}}
  QL:
    representations:
      Lorentz: -1/2
      SU3: [1]
      SU2: [1]
      U1: 1/6
    generations: 3
    tex: Q_{\mathrm{L}}
  uR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: 2/3
    generations: 3
    tex: u_{\mathrm{R}}
  dR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: -1/3
    generations: 3
    tex: d_{\mathrm{R}}
  LL:
    representations:
      Lorentz: -1/2
      SU2: [1]
      U1: -1/2
    generations: 3
    tex: L_{\mathrm{L}}
  eR:
    representations:
      Lorentz: 1/2
      U1: -1
    generations: 3
    tex: e_{\mathrm{R}}
  H:
    representations:
      SU2: [1]
      U1: 1/2
    tex: H

  # BSM
  phi1:
    representations:
      SU3: [1]
      U1: 2/3
    tex: \phi_1


==> models/bsm/lqp2+sm.yml <==
# AutoEFT model file
name: LQP2+SMEFT
description: Lepto-Quark phi2 + Standard Model Effective Field Theory

symmetries:
  lorentz_group:
    tex: SO^+(1,3)
  sun_groups:
    SU3:
      N: 3
      tex: SU(3)
      indices: [a,b,c,d,e,f,g,h]
    SU2:
      N: 2
      tex: SU(2)
      indices: [i,j,k,l,m,n,p,q]
  u1_groups:
    U1:
      tex: U(1)

fields:
  GL:
    representations:
      Lorentz: -1
      SU3: [2,1]
    tex: G_{\mathrm{L}}
    tex_hc: G_{\mathrm{R}}
  WL:
    representations:
      Lorentz: -1
      SU2: [2]
    tex: W_{\mathrm{L}}
    tex_hc: W_{\mathrm{R}}
  BL:
    representations:
      Lorentz: -1
    tex: B_{\mathrm{L}}
    tex_hc: B_{\mathrm{R}}
  QL:
    representations:
      Lorentz: -1/2
      SU3: [1]
      SU2: [1]
      U1: 1/6
    generations: 3
    tex: Q_{\mathrm{L}}
  uR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: 2/3
    generations: 3
    tex: u_{\mathrm{R}}
  dR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: -1/3
    generations: 3
    tex: d_{\mathrm{R}}
  LL:
    representations:
      Lorentz: -1/2
      SU2: [1]
      U1: -1/2
    generations: 3
    tex: L_{\mathrm{L}}
  eR:
    representations:
      Lorentz: 1/2
      U1: -1
    generations: 3
    tex: e_{\mathrm{R}}
  H:
    representations:
      SU2: [1]
      U1: 1/2
    tex: H

  # BSM
  phi2:
    representations:
      SU3: [1]
      U1: -1/3
    tex: \phi_2


==> models/bsm/ltf+sm.yml <==
# AutoEFT model file
name: LTF+SMEFT
description: Left-Handed Triplet Fermion + Standard Model Effective Field Theory

symmetries:
  lorentz_group:
    tex: SO^+(1,3)
  sun_groups:
    SU3:
      N: 3
      tex: SU(3)
      indices: [a,b,c,d,e,f,g,h]
    SU2:
      N: 2
      tex: SU(2)
      indices: [i,j,k,l,m,n,p,q]
  u1_groups:
    U1:
      tex: U(1)

fields:
  GL:
    representations:
      Lorentz: -1
      SU3: [2,1]
    tex: G_{\mathrm{L}}
    tex_hc: G_{\mathrm{R}}
  WL:
    representations:
      Lorentz: -1
      SU2: [2]
    tex: W_{\mathrm{L}}
    tex_hc: W_{\mathrm{R}}
  BL:
    representations:
      Lorentz: -1
    tex: B_{\mathrm{L}}
    tex_hc: B_{\mathrm{R}}
  QL:
    representations:
      Lorentz: -1/2
      SU3: [1]
      SU2: [1]
      U1: 1/6
    generations: 3
    tex: Q_{\mathrm{L}}
  uR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: 2/3
    generations: 3
    tex: u_{\mathrm{R}}
  dR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: -1/3
    generations: 3
    tex: d_{\mathrm{R}}
  LL:
    representations:
      Lorentz: -1/2
      SU2: [1]
      U1: -1/2
    generations: 3
    tex: L_{\mathrm{L}}
  eR:
    representations:
      Lorentz: 1/2
      U1: -1
    generations: 3
    tex: e_{\mathrm{R}}
  H:
    representations:
      SU2: [1]
      U1: 1/2
    tex: H

  # BSM
  Sig:
    representations:
      Lorentz: -1/2
      SU2: [2]
    tex: \Sigma
    generations: 3


==> models/bsm/scs+sm.yml <==
# AutoEFT model file
name: SCS+SMEFT
description: Singly Charged Scalar + Standard Model Effective Field Theory

symmetries:
  lorentz_group:
    tex: SO^+(1,3)
  sun_groups:
    SU3:
      N: 3
      tex: SU(3)
      indices: [a,b,c,d,e,f,g,h]
    SU2:
      N: 2
      tex: SU(2)
      indices: [i,j,k,l,m,n,p,q]
  u1_groups:
    U1:
      tex: U(1)

fields:
  GL:
    representations:
      Lorentz: -1
      SU3: [2,1]
    tex: G_{\mathrm{L}}
    tex_hc: G_{\mathrm{R}}
  WL:
    representations:
      Lorentz: -1
      SU2: [2]
    tex: W_{\mathrm{L}}
    tex_hc: W_{\mathrm{R}}
  BL:
    representations:
      Lorentz: -1
    tex: B_{\mathrm{L}}
    tex_hc: B_{\mathrm{R}}
  QL:
    representations:
      Lorentz: -1/2
      SU3: [1]
      SU2: [1]
      U1: 1/6
    generations: 3
    tex: Q_{\mathrm{L}}
  uR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: 2/3
    generations: 3
    tex: u_{\mathrm{R}}
  dR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: -1/3
    generations: 3
    tex: d_{\mathrm{R}}
  LL:
    representations:
      Lorentz: -1/2
      SU2: [1]
      U1: -1/2
    generations: 3
    tex: L_{\mathrm{L}}
  eR:
    representations:
      Lorentz: 1/2
      U1: -1
    generations: 3
    tex: e_{\mathrm{R}}
  H:
    representations:
      SU2: [1]
      U1: 1/2
    tex: H

  # BSM
  del:
    representations:
      U1: 1
    tex: \delta^+


==> models/bsm/vll+sm.yml <==
# AutoEFT model file
name: VLL+SMEFT
description: Vector-like Leptons + Standard Model Effective Field Theory

symmetries:
  lorentz_group:
    tex: SO^+(1,3)
  sun_groups:
    SU3:
      N: 3
      tex: SU(3)
      indices: [a,b,c,d,e,f,g,h]
    SU2:
      N: 2
      tex: SU(2)
      indices: [i,j,k,l,m,n,p,q]
  u1_groups:
    U1:
      tex: U(1)

fields:
  GL:
    representations:
      Lorentz: -1
      SU3: [2,1]
    tex: G_{\mathrm{L}}
    tex_hc: G_{\mathrm{R}}
  WL:
    representations:
      Lorentz: -1
      SU2: [2]
    tex: W_{\mathrm{L}}
    tex_hc: W_{\mathrm{R}}
  BL:
    representations:
      Lorentz: -1
    tex: B_{\mathrm{L}}
    tex_hc: B_{\mathrm{R}}
  QL:
    representations:
      Lorentz: -1/2
      SU3: [1]
      SU2: [1]
      U1: 1/6
    generations: 3
    tex: Q_{\mathrm{L}}
  uR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: 2/3
    generations: 3
    tex: u_{\mathrm{R}}
  dR:
    representations:
      Lorentz: 1/2
      SU3: [1]
      U1: -1/3
    generations: 3
    tex: d_{\mathrm{R}}
  LL:
    representations:
      Lorentz: -1/2
      SU2: [1]
      U1: -1/2
    generations: 3
    tex: L_{\mathrm{L}}
  eR:
    representations:
      Lorentz: 1/2
      U1: -1
    generations: 3
    tex: e_{\mathrm{R}}
  H:
    representations:
      SU2: [1]
      U1: 1/2
    tex: H

  # BSM
  VL:
    representations:
      Lorentz: -1/2
      SU2: [1]
      U1: -1/2
    generations: 3
    tex: V_{\mathrm{L}}
  VR:
    representations:
      Lorentz: 1/2
      SU2: [1]
      U1: -1/2
    generations: 3
    tex: V_{\mathrm{R}}
  EL:
    representations:
      Lorentz: -1/2
      U1: -1
    generations: 3
    tex: E_{\mathrm{L}}
  ER:
    representations:
      Lorentz: 1/2
      U1: -1
    generations: 3
    tex: E_{\mathrm{R}}
  NL:
    representations:
      Lorentz: -1/2
    generations: 3
    tex: N_{\mathrm{L}}
  NR:
    representations:
      Lorentz: 1/2
    generations: 3
    tex: N_{\mathrm{R}}

